waLBerla-wind: a lattice-Boltzmann-based high-performance flow solver for wind energy applications

This article presents the development of a new wind turbine simulation software to study wake flow physics. To this end, the design and development of waLBerla-wind, a new simulator based on the lattice-Boltzmann method that is known for its excellent performance and scaling properties, will be presented. Here it will be used for large eddy simulations (LES) coupled with actuator wind turbine models. Due to its modular software design, waLBerla-wind is flexible and extensible with regard to turbine configurations. Additionally it is performance portable across different hardware architectures, another critical design goal. The new solver is validated by presenting force distributions and velocity profiles and comparing them with experimental data and a vortex solver. Furthermore, waLBerla-wind's performance is \revision{compared to a theoretical peak performance}, and analysed with weak and strong scaling benchmarks on CPU and GPU systems. This analysis demonstrates the suitability for large-scale applications and future cost-effective full wind farm simulations.

==> strong_scaling_NewMexico_128diam_MLUPS.dat <==
nodes GPU_direct GPU_normal CPU
1 9611.28 7420.21 442.525              % 29.5% speed-up
2 16112.4 12788.7 872.548              % 26.0% speed-up
3 22903.5 18788.1 1282.45              % 21.9% speed-up
4 28046.4 22841.4 1629.11              % 22.8% speed-up
5 33293.1 25354.7 1853.74              % 31.3% speed-up
10 46661.5 38579.2 3587.66             % 20.9% speed-up
20 59092.9 50703.2 7072.37             % 16.5% speed-up
30 58106.4 51533.2 10467.6             % 12.8% speed-up

==> strong_scaling_NewMexico_64diam_MLUPS.dat <==
nodes   GPU_direct  GPU_normal  CPU
1   5285.35 4055.66 392.396                 %  30.3% speed-up
2   6860.89 5869.18 773.659                 %  16.9% speed-up
3   9060.17 7843.53 1064.83                 %  15.5% speed-up
4   9942.98 8769.29 1325.73                 %  13.4% speed-up
5   10898.0 9468.27 1463.78                 %  15.1% speed-up
10  10345.1 9880.83 2862.54                 %   4.5% speed-up
20  10852.2 10673.8 5773.23                 %   1.6% speed-up
30  8996.58 9234.23 8440.27                 % - 2.6% speed-up

==> weak_scaling_NewMexico_64diam_MLUPS.dat <==
nodes   GPU_direct_total GPU_direct_GPU
1   1408.2  352.05
2   2584.77 323.09625
4   5163.14 322.69625
8   10370.7 324.084375
16  20673.1 323.0171875
32  41158.7 321.5523438
